An Efficient ADER-DG Local Time Stepping Scheme for 3D HPC Simulation of Seismic Waves in Poroelastic Media

Many applications from geosciences require simulations of seismic waves in porous media. Biot's theory of poroelasticity describes the coupling between solid and fluid phases and introduces a stiff source term, thereby increasing computational cost and motivating efficient methods utilising High-Performance Computing. We present a novel realisation of the discontinuous Galerkin scheme with Arbitrary DERivative time stepping (ADER-DG) that copes with stiff source terms. To integrate this source term with a reasonable time step size, we use an element-local space-time predictor, which needs to solve medium-sized linear systems - with 1000 to 10000 unknowns - in each element update (i.e., billions of times). We present a novel block-wise back-substitution algorithm for solving these systems efficiently. In comparison to LU decomposition, we reduce the number of floating-point operations by a factor of up to 25. The block-wise back-substitution is mapped to a sequence of small matrix-matrix multiplications, for which code generators are available to generate highly optimised code. We verify the new solver thoroughly in problems of increasing complexity. We demonstrate high-order convergence for 3D problems. We verify the correct treatment of point sources, material interfaces and traction-free boundary conditions. In addition, we compare against a finite difference code for a newly defined layer over half-space problem. We find that extremely high accuracy is required to resolve the slow P-wave at a free surface, while solid particle velocities are not affected by coarser resolutions. By using a clustered local time stepping scheme, we reduce time to solution by a factor of 6 to 10 compared to global time stepping. We conclude our study with a scaling and performance analysis, demonstrating our implementation's efficiency and its potential for extreme-scale simulations.

==> how-to-build.txt <==
pdflatex -shell-escape main.tex
bibtex main
pdflatex -shell-escape main.tex
pdflatex -shell-escape main.tex


==> misfits-homogeneous-fullspace.csv <==
experiment,receiver,misfit,velocity,value
viscous_xy,d4,EM,u_f,0.00451858034964
viscous_xy,d4,PM,u_f,0.00106023414225
viscous_xy,d4,EM,v_f,0.00471240606647
viscous_xy,d4,PM,v_f,0.000580873338814
viscous_xy,d4,EM,w_f,0.00871418788493
viscous_xy,d4,PM,w_f,0.00142975821639
viscous_explosion,d4,EM,u_f,0.00972998175144
viscous_explosion,d4,PM,u_f,0.00159714826045
viscous_explosion,d4,EM,v_f,0.00987795997491
viscous_explosion,d4,PM,v_f,0.00154311317485
viscous_explosion,d4,EM,w_f,0.00974088653841
viscous_explosion,d4,PM,w_f,0.00153874985613
viscous_explosion,x3,EM,u,0.00795683674775
viscous_explosion,x3,PM,u,0.00105957618923
viscous_explosion,x3,EM,v,0.00064388262096
viscous_explosion,x3,PM,v,0.0
viscous_explosion,x3,EM,w,0.000505765998311
viscous_explosion,x3,PM,w,0.0
viscous_xy,x2,EM,u_f,7.92410893995e-05
viscous_xy,x2,PM,u_f,0.0
viscous_xy,x2,EM,v_f,0.00899754629698
viscous_xy,x2,PM,v_f,0.00159714623544
viscous_xy,x2,EM,w_f,0.000186607398962
viscous_xy,x2,PM,w_f,0.0
viscous_explosion,x1,EM,u,0.00796766081198
viscous_explosion,x1,PM,u,0.00130580484279
viscous_explosion,x1,EM,v,0.000720394673612
viscous_explosion,x1,PM,v,0.0
viscous_explosion,x1,EM,w,0.00132296299844
viscous_explosion,x1,PM,w,0.0
inviscid_explosion,d2,EM,u,0.00793234248863
inviscid_explosion,d2,PM,u,0.00115640706681
inviscid_explosion,d2,EM,v,0.00786842022754
inviscid_explosion,d2,PM,v,0.00116799168623
inviscid_explosion,d2,EM,w,0.00793544877306
inviscid_explosion,d2,PM,w,0.00115861523678
inviscid_explosion,x1,EM,u_f,0.00745616978762
inviscid_explosion,x1,PM,u_f,0.0013146974925
inviscid_explosion,x1,EM,v_f,0.00101721442454
inviscid_explosion,x1,PM,v_f,0.0
inviscid_explosion,x1,EM,w_f,0.00105412959425
inviscid_explosion,x1,PM,w_f,0.0
viscous_explosion,x1,EM,u_f,0.00917359656003
viscous_explosion,x1,PM,u_f,0.00162890489857
viscous_explosion,x1,EM,v_f,0.000954378119347
viscous_explosion,x1,PM,v_f,0.0
viscous_explosion,x1,EM,w_f,0.00219416454022
viscous_explosion,x1,PM,w_f,0.0
inviscid_xy,d4,EM,u,0.00405056530954
inviscid_xy,d4,PM,u,0.000852555076416
inviscid_xy,d4,EM,v,0.00424146087991
inviscid_xy,d4,PM,v,0.000394847862459
inviscid_xy,d4,EM,w,0.00780170389651
inviscid_xy,d4,PM,w,0.00112271710241
inviscid_xy,d1,EM,u_f,0.00622245591648
inviscid_xy,d1,PM,u_f,0.000914564896303
inviscid_xy,d1,EM,v_f,0.0062788659943
inviscid_xy,d1,PM,v_f,0.000976153605691
inviscid_xy,d1,EM,w_f,0.00751424416847
inviscid_xy,d1,PM,w_f,0.00114972704906
inviscid_explosion,d1,EM,u,0.0076871011752
inviscid_explosion,d1,PM,u,0.00110920199543
inviscid_explosion,d1,EM,v,0.00763488036378
inviscid_explosion,d1,PM,v,0.00104632768956
inviscid_explosion,d1,EM,w,0.00771605126056
inviscid_explosion,d1,PM,w,0.00112939881701
inviscid_xy,x1,EM,u_f,0.000597040782758
inviscid_xy,x1,PM,u_f,0.0
inviscid_xy,x1,EM,v_f,0.00791804994562
inviscid_xy,x1,PM,v_f,0.00129650512757
inviscid_xy,x1,EM,w_f,0.000285504727971
inviscid_xy,x1,PM,w_f,0.0
viscous_explosion,d4,EM,u,0.00822166456712
viscous_explosion,d4,PM,u,0.00125717509453
viscous_explosion,d4,EM,v,0.00832845289949
viscous_explosion,d4,PM,v,0.00121175497958
viscous_explosion,d4,EM,w,0.00821809789979
viscous_explosion,d4,PM,w,0.00120626516973
viscous_explosion,x2,EM,u,0.00781579171541
viscous_explosion,x2,PM,u,0.00130424241323
viscous_explosion,x2,EM,v,0.000360788844262
viscous_explosion,x2,PM,v,0.0
viscous_explosion,x2,EM,w,0.000876259213522
viscous_explosion,x2,PM,w,0.0
viscous_xy,x3,EM,u,0.000113368051764
viscous_xy,x3,PM,u,0.0
viscous_xy,x3,EM,v,0.00797992028963
viscous_xy,x3,PM,v,0.000993898911771
viscous_xy,x3,EM,w,9.77054756332e-05
viscous_xy,x3,PM,w,0.0
inviscid_explosion,x1,EM,u,0.00779151708455
inviscid_explosion,x1,PM,u,0.00131395183446
inviscid_explosion,x1,EM,v,0.00141379538295
inviscid_explosion,x1,PM,v,0.0
inviscid_explosion,x1,EM,w,0.00139933736715
inviscid_explosion,x1,PM,w,0.0
inviscid_xy,x3,EM,u_f,0.000381442704838
inviscid_xy,x3,PM,u_f,0.0
inviscid_xy,x3,EM,v_f,0.00799810500602
inviscid_xy,x3,PM,v_f,0.00100698748238
inviscid_xy,x3,EM,w_f,0.000250538018977
inviscid_xy,x3,PM,w_f,0.0
inviscid_xy,x2,EM,u,7.09881939287e-05
inviscid_xy,x2,PM,u,0.0
inviscid_xy,x2,EM,v,0.0079885467135
inviscid_xy,x2,PM,v,0.00129352786989
inviscid_xy,x2,EM,w,0.000178824117486
inviscid_xy,x2,PM,w,0.0
inviscid_explosion,x3,EM,u,0.00831237432712
inviscid_explosion,x3,PM,u,0.0011180251216
inviscid_explosion,x3,EM,v,0.00073659176165
inviscid_explosion,x3,PM,v,0.0
inviscid_explosion,x3,EM,w,0.000627199328704
inviscid_explosion,x3,PM,w,0.0
viscous_explosion,x4,EM,u,0.00890311628089
viscous_explosion,x4,PM,u,0.00107592304133
viscous_explosion,x4,EM,v,0.000924093104962
viscous_explosion,x4,PM,v,0.0
viscous_explosion,x4,EM,w,0.000880635256079
viscous_explosion,x4,PM,w,0.0
inviscid_explosion,x4,EM,u_f,0.00740189065369
inviscid_explosion,x4,PM,u_f,0.00114105437656
inviscid_explosion,x4,EM,v_f,0.000745447954031
inviscid_explosion,x4,PM,v_f,0.0
inviscid_explosion,x4,EM,w_f,0.00136283091754
inviscid_explosion,x4,PM,w_f,0.0
viscous_xy,x1,EM,u_f,0.000212968021521
viscous_xy,x1,PM,u_f,0.0
viscous_xy,x1,EM,v_f,0.00899529061624
viscous_xy,x1,PM,v_f,0.00161058681494
viscous_xy,x1,EM,w_f,0.000308729566757
viscous_xy,x1,PM,w_f,0.0
viscous_xy,d1,EM,u_f,0.00462625856008
viscous_xy,d1,PM,u_f,0.000604315068395
viscous_xy,d1,EM,v_f,0.0045357586042
viscous_xy,d1,PM,v_f,0.00110662751739
viscous_xy,d1,EM,w_f,0.00884014157283
viscous_xy,d1,PM,w_f,0.00163743267388
inviscid_xy,x4,EM,u,0.000380985278061
inviscid_xy,x4,PM,u,0.0
inviscid_xy,x4,EM,v,0.00802870775391
inviscid_xy,x4,PM,v,0.00101057249614
inviscid_xy,x4,EM,w,0.000155930237241
inviscid_xy,x4,PM,w,0.0
inviscid_xy,x4,EM,u_f,0.000497672047364
inviscid_xy,x4,PM,u_f,0.0
inviscid_xy,x4,EM,v_f,0.00799840920806
inviscid_xy,x4,PM,v_f,0.00101267290606
inviscid_xy,x4,EM,w_f,0.000203114013558
inviscid_xy,x4,PM,w_f,0.0
viscous_xy,x3,EM,u_f,0.000104260072865
viscous_xy,x3,PM,u_f,0.0
viscous_xy,x3,EM,v_f,0.0090244656628
viscous_xy,x3,PM,v_f,0.00133474491394
viscous_xy,x3,EM,w_f,0.00012593667141
viscous_xy,x3,PM,w_f,0.0
viscous_explosion,d3,EM,u_f,0.00945483890177
viscous_explosion,d3,PM,u_f,0.00175590113025
viscous_explosion,d3,EM,v_f,0.00906106934859
viscous_explosion,d3,PM,v_f,0.00159039917523
viscous_explosion,d3,EM,w_f,0.00910041085024
viscous_explosion,d3,PM,w_f,0.00157223270324
viscous_xy,d2,EM,u_f,0.00470600452941
viscous_xy,d2,PM,u_f,0.00058866790946
viscous_xy,d2,EM,v_f,0.00451112522144
viscous_xy,d2,PM,v_f,0.00107314949134
viscous_xy,d2,EM,w_f,0.00888203196911
viscous_xy,d2,PM,w_f,0.00153396082413
viscous_explosion,x4,EM,u_f,0.0107774711863
viscous_explosion,x4,PM,u_f,0.0013805912748
viscous_explosion,x4,EM,v_f,0.00155231702991
viscous_explosion,x4,PM,v_f,0.0
viscous_explosion,x4,EM,w_f,0.0014606895725
viscous_explosion,x4,PM,w_f,0.0
inviscid_xy,x1,EM,u,0.000406391920552
inviscid_xy,x1,PM,u,0.0
inviscid_xy,x1,EM,v,0.00791288707034
inviscid_xy,x1,PM,v,0.00129596448879
inviscid_xy,x1,EM,w,0.000212510680841
inviscid_xy,x1,PM,w,0.0
inviscid_explosion,d3,EM,u_f,0.00807410002288
inviscid_explosion,d3,PM,u_f,0.00110304011225
inviscid_explosion,d3,EM,v_f,0.00818341963011
inviscid_explosion,d3,PM,v_f,0.00116332511439
inviscid_explosion,d3,EM,w_f,0.00818665780809
inviscid_explosion,d3,PM,w_f,0.00114378207772
inviscid_xy,d4,EM,u_f,0.00621908602792
inviscid_xy,d4,PM,u_f,0.000996589179301
inviscid_xy,d4,EM,v_f,0.00623984342939
inviscid_xy,d4,PM,v_f,0.000829307058122
inviscid_xy,d4,EM,w_f,0.00752297005512
inviscid_xy,d4,PM,w_f,0.0010006697899
viscous_xy,d4,EM,u,0.00402288207705
viscous_xy,d4,PM,u,0.000830220628995
viscous_xy,d4,EM,v,0.00420622109855
viscous_xy,d4,PM,v,0.000388369525755
viscous_xy,d4,EM,w,0.00781695399919
viscous_xy,d4,PM,w,0.00110718859426
viscous_xy,d3,EM,u,0.00404736551196
viscous_xy,d3,PM,u,0.000830075510986
viscous_xy,d3,EM,v,0.00430337820552
viscous_xy,d3,PM,v,0.000396974842208
viscous_xy,d3,EM,w,0.00787751807823
viscous_xy,d3,PM,w,0.00110204693535
inviscid_explosion,x2,EM,u,0.00818664177653
inviscid_explosion,x2,PM,u,0.0012163085517
inviscid_explosion,x2,EM,v,0.000677483740826
inviscid_explosion,x2,PM,v,0.0
inviscid_explosion,x2,EM,w,0.000702155783647
inviscid_explosion,x2,PM,w,0.0
viscous_explosion,x3,EM,u_f,0.00899526736403
viscous_explosion,x3,PM,u_f,0.00137808343638
viscous_explosion,x3,EM,v_f,0.00107194202719
viscous_explosion,x3,PM,v_f,0.0
viscous_explosion,x3,EM,w_f,0.000781419099775
viscous_explosion,x3,PM,w_f,0.0
viscous_xy,x2,EM,u,5.122336566e-05
viscous_xy,x2,PM,u,0.0
viscous_xy,x2,EM,v,0.00800252480002
viscous_xy,x2,PM,v,0.00126515145178
viscous_xy,x2,EM,w,0.000189790062881
viscous_xy,x2,PM,w,0.0
inviscid_explosion,d2,EM,u_f,0.00777982345166
inviscid_explosion,d2,PM,u_f,0.00113323194478
inviscid_explosion,d2,EM,v_f,0.00797338645538
inviscid_explosion,d2,PM,v_f,0.00116700149241
inviscid_explosion,d2,EM,w_f,0.00779837286105
inviscid_explosion,d2,PM,w_f,0.0011253941534
viscous_xy,x4,EM,u,0.000275651354486
viscous_xy,x4,PM,u,0.0
viscous_xy,x4,EM,v,0.00796866418408
viscous_xy,x4,PM,v,0.000990741041818
viscous_xy,x4,EM,w,0.000144288234664
viscous_xy,x4,PM,w,0.0
viscous_explosion,d1,EM,u_f,0.00914003976613
viscous_explosion,d1,PM,u_f,0.00158888978316
viscous_explosion,d1,EM,v_f,0.00909725218708
viscous_explosion,d1,PM,v_f,0.00157020525609
viscous_explosion,d1,EM,w_f,0.00949697011135
viscous_explosion,d1,PM,w_f,0.00158590146828
viscous_xy,d2,EM,u,0.00428913040934
viscous_xy,d2,PM,u,0.000445435627977
viscous_xy,d2,EM,v,0.00409204153014
viscous_xy,d2,PM,v,0.000899353712828
viscous_xy,d2,EM,w,0.00789506376434
viscous_xy,d2,PM,w,0.00120762076625
inviscid_xy,d1,EM,u,0.00422538188775
inviscid_xy,d1,PM,u,0.000459188766277
inviscid_xy,d1,EM,v,0.00408312606241
inviscid_xy,d1,PM,v,0.000930630944967
inviscid_xy,d1,EM,w,0.0077902058021
inviscid_xy,d1,PM,w,0.00125847288187
inviscid_xy,d3,EM,u_f,0.00671358982792
inviscid_xy,d3,PM,u_f,0.000976387012343
inviscid_xy,d3,EM,v_f,0.00688299117952
inviscid_xy,d3,PM,v_f,0.00089716392268
inviscid_xy,d3,EM,w_f,0.00793457280775
inviscid_xy,d3,PM,w_f,0.00110628520833
viscous_explosion,x2,EM,u_f,0.00884843290059
viscous_explosion,x2,PM,u_f,0.00162062323311
viscous_explosion,x2,EM,v_f,0.000583755202079
viscous_explosion,x2,PM,v_f,0.0
viscous_explosion,x2,EM,w_f,0.00132089917012
viscous_explosion,x2,PM,w_f,0.0
viscous_xy,d1,EM,u,0.0041872549024
viscous_xy,d1,PM,u,0.000440886224539
viscous_xy,d1,EM,v,0.00405643825121
viscous_xy,d1,PM,v,0.000901946786636
viscous_xy,d1,EM,w,0.00780706590079
viscous_xy,d1,PM,w,0.00122070591412
viscous_explosion,d1,EM,u,0.00800697528553
viscous_explosion,d1,PM,u,0.00127149415729
viscous_explosion,d1,EM,v,0.00787532440455
viscous_explosion,d1,PM,v,0.0012432317037
viscous_explosion,d1,EM,w,0.00817554196816
viscous_explosion,d1,PM,w,0.00126075428156
inviscid_explosion,d3,EM,u,0.00815313627137
inviscid_explosion,d3,PM,u,0.00118728780149
inviscid_explosion,d3,EM,v,0.00805544457354
inviscid_explosion,d3,PM,v,0.00113976907541
inviscid_explosion,d3,EM,w,0.00815399524547
inviscid_explosion,d3,PM,w,0.00115457584045
inviscid_explosion,d1,EM,u_f,0.00721924664317
inviscid_explosion,d1,PM,u_f,0.00107648040153
inviscid_explosion,d1,EM,v_f,0.007300759091
inviscid_explosion,d1,PM,v_f,0.000960829804184
inviscid_explosion,d1,EM,w_f,0.00730151372358
inviscid_explosion,d1,PM,w_f,0.00104550088149
inviscid_xy,x3,EM,u,0.000110104643381
inviscid_xy,x3,PM,u,0.0
inviscid_xy,x3,EM,v,0.00796194299807
inviscid_xy,x3,PM,v,0.0010066588502
inviscid_xy,x3,EM,w,0.000104741238517
inviscid_xy,x3,PM,w,0.0
viscous_xy,x4,EM,u_f,0.000364158226545
viscous_xy,x4,PM,u_f,0.0
viscous_xy,x4,EM,v_f,0.00895403335479
viscous_xy,x4,PM,v_f,0.00129240907402
viscous_xy,x4,EM,w_f,0.000334191710233
viscous_xy,x4,PM,w_f,0.0
viscous_xy,d3,EM,u_f,0.00444878550688
viscous_xy,d3,PM,u_f,0.00102344436749
viscous_xy,d3,EM,v_f,0.00473832335427
viscous_xy,d3,PM,v_f,0.000561040795454
viscous_xy,d3,EM,w_f,0.00887807261264
viscous_xy,d3,PM,w_f,0.00146378797946
viscous_explosion,d2,EM,u_f,0.00920710245392
viscous_explosion,d2,PM,u_f,0.00163740896118
viscous_explosion,d2,EM,v_f,0.00890539131491
viscous_explosion,d2,PM,v_f,0.0015520705877
viscous_explosion,d2,EM,w_f,0.00903984316417
viscous_explosion,d2,PM,w_f,0.00161084950867
viscous_explosion,d2,EM,u,0.00804541835631
viscous_explosion,d2,PM,u,0.00128853712812
viscous_explosion,d2,EM,v,0.00785527116467
viscous_explosion,d2,PM,v,0.00123310336411
viscous_explosion,d2,EM,w,0.00791839506077
viscous_explosion,d2,PM,w,0.00126849147512
inviscid_explosion,d4,EM,u,0.00773720919116
inviscid_explosion,d4,PM,u,0.0011500116347
inviscid_explosion,d4,EM,v,0.00780479238123
inviscid_explosion,d4,PM,v,0.00106381723289
inviscid_explosion,d4,EM,w,0.00775212730013
inviscid_explosion,d4,PM,w,0.0010880035657
inviscid_xy,x2,EM,u_f,0.00055264428782
inviscid_xy,x2,PM,u_f,0.0
inviscid_xy,x2,EM,v_f,0.00802660736785
inviscid_xy,x2,PM,v_f,0.00129304354067
inviscid_xy,x2,EM,w_f,0.000427646599946
inviscid_xy,x2,PM,w_f,0.0
inviscid_explosion,d4,EM,u_f,0.00737161493281
inviscid_explosion,d4,PM,u_f,0.00114190267986
inviscid_explosion,d4,EM,v_f,0.0073306047727
inviscid_explosion,d4,PM,v_f,0.00107170044291
inviscid_explosion,d4,EM,w_f,0.00740274718608
inviscid_explosion,d4,PM,w_f,0.000959223417979
inviscid_explosion,x4,EM,u,0.00786842301555
inviscid_explosion,x4,PM,u,0.00115039015023
inviscid_explosion,x4,EM,v,0.00102281615658
inviscid_explosion,x4,PM,v,0.0
inviscid_explosion,x4,EM,w,0.00144252339877
inviscid_explosion,x4,PM,w,0.0
inviscid_explosion,x3,EM,u_f,0.0085702353296
inviscid_explosion,x3,PM,u_f,0.00113015370381
inviscid_explosion,x3,EM,v_f,0.000713800944337
inviscid_explosion,x3,PM,v_f,0.0
inviscid_explosion,x3,EM,w_f,0.000749023359731
inviscid_explosion,x3,PM,w_f,0.0
inviscid_xy,d2,EM,u,0.00431615305591
inviscid_xy,d2,PM,u,0.000451681649985
inviscid_xy,d2,EM,v,0.00410794008377
inviscid_xy,d2,PM,v,0.000920989758767
inviscid_xy,d2,EM,w,0.00789508641142
inviscid_xy,d2,PM,w,0.00125053386536
viscous_explosion,d3,EM,u,0.00811085876002
viscous_explosion,d3,PM,u,0.00133439669505
viscous_explosion,d3,EM,v,0.00797197876293
viscous_explosion,d3,PM,v,0.00123286376309
viscous_explosion,d3,EM,w,0.0079945308877
viscous_explosion,d3,PM,w,0.00122405725423
inviscid_xy,d2,EM,u_f,0.00668539903411
inviscid_xy,d2,PM,u_f,0.00096276831458
inviscid_xy,d2,EM,v_f,0.00677165931351
inviscid_xy,d2,PM,v_f,0.00111022168699
inviscid_xy,d2,EM,w_f,0.00789394309483
inviscid_xy,d2,PM,w_f,0.00120621942399
viscous_xy,x1,EM,u,0.000143818031597
viscous_xy,x1,PM,u,0.0
viscous_xy,x1,EM,v,0.00793929287787
viscous_xy,x1,PM,v,0.00126816516011
viscous_xy,x1,EM,w,0.000232700538416
viscous_xy,x1,PM,w,0.0
inviscid_explosion,x2,EM,u_f,0.0082799382752
inviscid_explosion,x2,PM,u_f,0.00118820974547
inviscid_explosion,x2,EM,v_f,0.000744688589064
inviscid_explosion,x2,PM,v_f,0.0
inviscid_explosion,x2,EM,w_f,0.000794899701777
inviscid_explosion,x2,PM,w_f,0.0
inviscid_xy,d3,EM,u,0.00406482205673
inviscid_xy,d3,PM,u,0.000844191733648
inviscid_xy,d3,EM,v,0.00434027835519
inviscid_xy,d3,PM,v,0.000388776143215
inviscid_xy,d3,EM,w,0.00787536149724
inviscid_xy,d3,PM,w,0.00112337980734

